The price of debiasing automatic metrics in natural language evaluation

For evaluating generation systems, automatic metrics such as BLEU cost nothing to run but have been shown to correlate poorly with human judgment, leading to systematic bias against certain model improvements. On the other hand, averaging human judgments, the unbiased gold standard, is often too expensive. In this paper, we use control variates to combine automatic metrics with human evaluation to obtain an unbiased estimator with lower cost than human evaluation alone. In practice, however, we obtain only a 7-13% cost reduction on evaluating summarization and open-response question answering systems. We then prove that our estimator is optimal: there is no unbiased estimator with lower cost. Our theory further highlights the two fundamental bottlenecks---the automatic metric and the prompt shown to human evaluators---both of which need to be improved to obtain greater cost savings.

==> figures/interface_msmarco.tikz <==
% vim:ft=tex
% Diagram depciting how mention-level and entity-level scores are
% computed.
\documentclass[tikz]{standalone}
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{scabby-diag}
\usepackage{svg}
\usetikzlibrary{fit}
\usetikzlibrary{patterns}

\usepackage{pifont}% http://ctan.org/pkg/pifont
\newcommand{\cmark}{\ding{51}}%
\newcommand{\xmark}{\ding{55}}%

\begin{document}

\begin{tikzpicture}[]
  \node[draw, right] (question) at (0,0) {\textbf{Q.} can use a deactivated sim card again};
  \node[draw, below right] (ans) at ($(question.south west)$) {\textbf{A.} Once a SIM card retires, it can not be used again.};
  \node[draw, below right] (q1) at ($(ans.south west)$) {\bf $\to$ Is this a  plausible answer?};

  \node[draw, below right] (passage) at ($(q1.south west)$) {Once a SIM card has been deactivated, it is dead.};

  \node[draw, below right] (passage) at ($(q1.south west)$) {Once a SIM card has been deactivated, it is dead.};



\end{tikzpicture}

\end{document}


==> figures/network.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{82.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network.pdf}}%
  \end{picture}%
\endgroup%


==> figures/overview.tikz <==
% vim:ft=tex
% Diagram depciting how mention-level and entity-level scores are
% computed.
\documentclass[tikz]{standalone}
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{scabby-diag}
\usepackage{svg}
\usetikzlibrary{fit}
\usetikzlibrary{patterns}

\usepackage{pifont}% http://ctan.org/pkg/pifont
\newcommand{\cmark}{\ding{51}}%
\newcommand{\xmark}{\ding{55}}%

\begin{document}

\newcommand\encircle[1]{%
\raisebox{.5pt}{\textcircled{\raisebox{-.9pt} {#1}}}}

\begin{tikzpicture}[]
  \node[draw, right] (question) at (0,0) {\textbf{Q.} can use a deactivated sim card again};
  \node[draw, right] (s2ans) at ($(question.west) - (0,1)$) {\textbf{A.} Once a SIM card retires, it can not be used again.};

  \node[scale=0.4, right] (annotator) at (0, -2.5) {\includesvg{worker}};
  \node[scale=0.35, left] (model) at (6, -2.5) {\includesvg{network}};

  \node[draw, left] (ref)   at ($(model.east) + (2.5, 0)$) {\textbf{R.} no \cmark};
%  \node[draw, left] (s1ans) at (8.75, -3.5) {\textbf{S1.} yes \xmark};

  \node (estimator) at ($(s2ans.south) - (1,2.75)$) {\textsc{evaluation score}};

  \draw[-latex] (s2ans.south) -- ($(s2ans.south) + (0,-0.25)$) -| (annotator.north);
  \draw[-latex] (s2ans.south) -- ($(s2ans.south) + (0,-0.25)$) -| (model.north);

  \draw[-latex] (ref.west)   -| ($(model.east) + (0.5, 0)$) -- (model.east);
%  \draw[-latex] (s1ans.west) -| ($(model.east) + (0.5, 0)$) -- (model.east);


  \draw[-latex] (annotator.south) |- ($(estimator.north) + (0,0.5)$) -- (estimator.north);
  \draw[-latex] (model.south)     |- ($(estimator.north) + (0,0.5)$) -- (estimator.north);

  % labels
  \node[color=black!60, right] (question-label) at ($(question.north west) + (0,0.2)$) {\textsc{context}};
  \node[color=black!60, right] (response-label) at ($(s2ans.north west) + (0,0.2)$) {\textsc{system reponse}};
  \node[color=black!60] (annotator-label) at ($(annotator.south) + (0,0.2)$) {\textsc{humans}};
  \node[color=black!60] (model-label) at ($(model.south) + (0,0.2)$) {\textsc{automatic metric}};

  \node[color=black!60, left] (question-label) at ($(ref.north east) + (0,0.2)$) {\textsc{reference}};

\end{tikzpicture}

\end{document}


==> figures/worker.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'worker.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{worker.pdf}}%
  \end{picture}%
\endgroup%

